Can Current Agents Close the Discovery-to-Application Gap? A Case Study in Minecraft

Discovering causal regularities and applying them to build functional systems--the discovery-to-application loop--is a hallmark of general intelligence, yet evaluating this capacity has been hindered by the vast complexity gap between scientific discovery and real-world engineering. We introduce SciCrafter, a Minecraft-based benchmark that operationalizes this loop through parameterized redstone circuit tasks. Agents must ignite lamps in specified patterns (e.g., simultaneously or in timed sequences); scaling target parameters substantially increases construction complexity and required knowledge, forcing genuine discovery rather than reliance on memorized solutions. Evaluating frontier models including GPT-5.2, Gemini-3-Pro, and Claude-Opus-4.5 under a general-purpose code agent scaffold, we find that all plateau at approximately 26% success rate. To diagnose these failures, we decompose the loop into four capacities--knowledge gap identification, experimental discovery, knowledge consolidation, and knowledge application--and design targeted interventions whose marginal contributions serve as proxies for corresponding gaps. Our analysis reveals that although the general knowledge application capability still remains as the biggest gap across all models, for frontier models the knowledge gap identification starts to become a major hurdle--indicating the bottleneck is shifting from solving problems right to raising the right problems for current AI. We release SciCrafter as a diagnostic probe for future research on AI systems that navigate the full discovery-to-application loop.

==> appendices/task_specs/family_A/A_simultaneous_lights_L2.yaml <==
task_id: A_simultaneous_lights_L2
family: A
level: L2
task_name: Simultaneous Lights (N=8)
task_description: |
  Turn on 8 lamps with near-simultaneous timing after a button press.
  The intent is to force a more structured distribution topology (e.g., nested hubs) while staying within a fixed footprint.
difficulty: beginner

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 8

contract:
  type: simultaneity
  tolerance_ticks: 1
  num_outputs: 8

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 8 lamps must turn on within +/-1 tick of each other after the button press
  - Construction must fit within the radius-10 build region
  - Use only the allowed block palette

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  simultaneity:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - nested_hubs
    - symmetry_preservation
  estimated_difficulty_score: 1.6


==> appendices/task_specs/family_A/A_simultaneous_lights_L3.yaml <==
task_id: A_simultaneous_lights_L3
family: A
level: L3
task_name: Simultaneous Lights (N=16)
task_description: |
  Turn on 16 lamps with a maximum skew of 1 tick after a button press.
  At this scale, naive long chains start failing due to signal attenuation, so the agent must plan distribution topology and power delivery.
difficulty: intermediate

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 16

contract:
  type: simultaneity
  tolerance_ticks: 1
  num_outputs: 16

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 16 lamps must turn on within +/-1 tick of each other after the button press
  - Construction must fit within the radius-10 build region
  - Use only the allowed block palette

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  simultaneity:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - attenuation_awareness
    - multi_radius_distribution
  estimated_difficulty_score: 2.3


==> appendices/task_specs/family_A/A_simultaneous_lights_L4.yaml <==
task_id: A_simultaneous_lights_L4
family: A
level: L4
task_name: Simultaneous Lights (N=32)
task_description: |
  Turn on 32 lamps within +/-1 tick after a button press inside the fixed radius-10 region.
  The layout is dense, making accidental dust connections more likely; reliable solutions typically require careful structuring and attenuation-aware routing.
difficulty: advanced

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 32

contract:
  type: simultaneity
  tolerance_ticks: 1
  num_outputs: 32

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 32 lamps must turn on within +/-1 tick of each other after the button press
  - Construction must fit within the radius-10 build region
  - Use only the allowed block palette

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  simultaneity:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - dense_fanout
    - avoid_auto_connections
  estimated_difficulty_score: 3.0


==> appendices/task_specs/family_A/A_simultaneous_lights_L5.yaml <==
task_id: A_simultaneous_lights_L5
family: A
level: L5
task_name: Simultaneous Lights (N=64)
task_description: |
  Turn on 64 lamps within +/-1 tick after a button press inside the fixed radius-10 region.
  This level makes attenuation binding: repeaters are typically required for signal regeneration, but their directionality and delay must be managed to preserve simultaneity.
difficulty: advanced

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 64

contract:
  type: simultaneity
  tolerance_ticks: 1
  num_outputs: 64

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 64 lamps must turn on within +/-1 tick of each other after the button press
  - Construction must fit within the radius-10 build region
  - Use only the allowed block palette

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  simultaneity:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - repeater_signal_regeneration
    - delay_symmetric_boosting
  estimated_difficulty_score: 3.3


==> appendices/task_specs/family_B/B_branch_reach_L2.yaml <==
task_id: B_branch_reach_L2
family: B
level: L2
task_name: Branch Reach (T-junction) (N=8)
task_description: |
  Reach 8 off-axis lamps using a trunk-and-branch topology with T-junctions.
  The evaluator targets a larger reach budget than L1, making trunk routing and fan-out planning more important.
difficulty: beginner

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 8

contract:
  type: branch_reach
  tolerance_ticks: 1
  num_outputs: 8
  max_reach_blocks: 12
  require_t_junction: true

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 8 lamps must turn on within +/-1 tick of each other after the button press
  - At least one T-junction (fan-out) must be present in the wiring topology
  - The solution must respect redstone attenuation (no dead outputs)
  - Construction must fit within the radius-10 build region

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  simultaneity:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - multi_branch_planning
    - trunk_routing
    - avoid_shortcuts
  estimated_difficulty_score: 1.6


==> appendices/task_specs/family_B/B_branch_reach_L3.yaml <==
task_id: B_branch_reach_L3
family: B
level: L3
task_name: Branch Reach (T-junction) (N=16)
task_description: |
  Reach 16 off-axis lamps via a trunk-and-branch layout with T-junctions under the standard +/-1 tick simultaneity tolerance.
  At this level, long routes start approaching attenuation limits, so reliable designs must account for signal strength along the trunk and branches.
difficulty: intermediate

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 16

contract:
  type: branch_reach
  tolerance_ticks: 1
  num_outputs: 16
  max_reach_blocks: 15
  require_t_junction: true

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 16 lamps must turn on within +/-1 tick of each other after the button press
  - At least one T-junction (fan-out) must be present in the wiring topology
  - The solution must respect redstone attenuation (no dead outputs)
  - Construction must fit within the radius-10 build region

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  simultaneity:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - attenuation_limits
    - fanout_under_constraints
  estimated_difficulty_score: 2.3


==> appendices/task_specs/family_B/B_branch_reach_L4.yaml <==
task_id: B_branch_reach_L4
family: B
level: L4
task_name: Branch Reach (T-junction) (N=32)
task_description: |
  Reach 32 off-axis lamps via trunk-and-branch routing. The required reach approaches the physical limits of dust wiring,
  so repeaters are typically needed to regenerate the signal while preserving near-simultaneous activation.
difficulty: advanced

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 32

contract:
  type: branch_reach
  tolerance_ticks: 1
  num_outputs: 32
  max_reach_blocks: 18
  require_t_junction: true

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 32 lamps must turn on within +/-1 tick of each other after the button press
  - At least one T-junction (fan-out) must be present in the wiring topology
  - The solution must respect redstone attenuation (repeaters may be needed)
  - Construction must fit within the radius-10 build region

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  simultaneity:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - repeater_for_range
    - topology_constrained_routing
  estimated_difficulty_score: 3.0


==> appendices/task_specs/family_B/B_branch_reach_L5.yaml <==
task_id: B_branch_reach_L5
family: B
level: L5
task_name: Branch Reach (T-junction) (N=64)
task_description: |
  Reach 64 off-axis lamps via a trunk-and-branch topology inside the fixed build region.
  This level combines high fan-out with long routing paths, so the agent must manage attenuation and repeater delay effects while keeping skew <= 1 tick.
difficulty: advanced

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 64

contract:
  type: branch_reach
  tolerance_ticks: 1
  num_outputs: 64
  max_reach_blocks: 20
  require_t_junction: true

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 64 lamps must turn on within +/-1 tick of each other after the button press
  - At least one T-junction (fan-out) must be present in the wiring topology
  - The solution must respect redstone attenuation (repeaters required at this reach)
  - Construction must fit within the radius-10 build region

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  simultaneity:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - large_fanout_under_attenuation
    - repeater_delay_management
  estimated_difficulty_score: 3.3


==> appendices/task_specs/family_C/C_sequential_activation_L2.yaml <==
task_id: C_sequential_activation_L2
family: C
level: L2
task_name: Sequential Activation (N=8, delays=[1,2]x3+[1])
task_description: |
  After a button press, activate 8 lamps in order with inter-stage delays [1,2,1,2,1,2,1] ticks (+/-1 tolerance).
  The alternating pattern stresses consistent repeater configuration and clean routing without bypass shortcuts.
difficulty: beginner

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 8

contract:
  type: sequential
  tolerance_ticks: 1
  delays_ticks: [1, 2, 1, 2, 1, 2, 1]

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - Lamps must activate in order with the specified inter-stage delays

evaluation_metrics:
  functional_correctness:
    description: Verify order and timing per delays
    weight: 1.0
    check_method: verify_sequence_with_delays
    params:
      delays_ticks: [1, 2, 1, 2, 1, 2, 1]
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_sequence
        params:
          delays_ticks: [1, 2, 1, 2, 1, 2, 1]
          tolerance_ticks: 1

metadata:
  learning_objectives:
    - delay_composition
    - non_uniform_sequences
  estimated_difficulty_score: 1.6


==> appendices/task_specs/family_C/C_sequential_activation_L3.yaml <==
task_id: C_sequential_activation_L3
family: C
level: L3
task_name: Sequential Activation (N=16, delays=[1,2]x7+[1])
task_description: |
  After a button press, activate 16 lamps in order with inter-stage delays [1,2,1,2,...,1] (length 15) ticks (+/-1 tolerance).
  At this scale, the agent must build a compact, long delay line while maintaining correct ordering and timing.
difficulty: intermediate

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 16

contract:
  type: sequential
  tolerance_ticks: 1
  delays_ticks: [1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1]

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - Lamps must activate in order with the specified inter-stage delays

evaluation_metrics:
  functional_correctness:
    description: Verify order and timing per delays
    weight: 1.0
    check_method: verify_sequence_with_delays
    params:
      delays_ticks: [1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1]
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_sequence
        params:
          delays_ticks: [1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1]
          tolerance_ticks: 1

metadata:
  learning_objectives:
    - irregular_delay_lines
    - avoid_bypass_shortcuts
  estimated_difficulty_score: 2.3


==> appendices/task_specs/family_C/C_sequential_activation_L4.yaml <==
task_id: C_sequential_activation_L4
family: C
level: L4
task_name: Sequential Activation (N=32, delays=[1,2]x15+[1])
task_description: |
  After a button press, activate 32 lamps in order with an alternating delay pattern [1,2,...] (length 31) (+/-1 tolerance).
  Longer sequences increase the chance of drift and accidental early activation via unintended wire shortcuts.
difficulty: advanced

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 32

contract:
  type: sequential
  tolerance_ticks: 1
  delays_ticks: [1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1]

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - Lamps must activate in order with the specified inter-stage delays

evaluation_metrics:
  functional_correctness:
    description: Verify order and timing per delays
    weight: 1.0
    check_method: verify_sequence_with_delays
    params:
      delays_ticks: [1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1]
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_sequence
        params:
          delays_ticks: [1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1]
          tolerance_ticks: 1

metadata:
  learning_objectives:
    - long_delay_line_layout
    - repeater_configuration_actions
  estimated_difficulty_score: 3.0


==> appendices/task_specs/family_C/C_sequential_activation_L5.yaml <==
task_id: C_sequential_activation_L5
family: C
level: L5
task_name: Sequential Activation (N=64, delays=[1,2]x31+[1])
task_description: |
  After a button press, activate 64 lamps in order with an alternating delay pattern [1,2,...] (length 63) (+/-1 tolerance).
  This level is designed to expose failures in building long, compact, bug-free delay lines and maintaining strict ordering at scale.
difficulty: advanced

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 64

contract:
  type: sequential
  tolerance_ticks: 1
  delays_ticks: [1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1]

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - Lamps must activate in order with the specified inter-stage delays

evaluation_metrics:
  functional_correctness:
    description: Verify order and timing per delays
    weight: 1.0
    check_method: verify_sequence_with_delays
    params:
      delays_ticks: [1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1]
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_sequence
        params:
          delays_ticks: [1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1, 2, 1]
          tolerance_ticks: 1

metadata:
  learning_objectives:
    - complex_temporal_synthesis
    - robust_delay_composition
  estimated_difficulty_score: 3.3


==> appendices/task_specs/family_D/D_equal_delay_distribution_L2.yaml <==
task_id: D_equal_delay_distribution_L2
family: D
level: L2
task_name: Equal-Delay Distribution (N=8, distances={4,8,12,16})
task_description: |
  Synchronize 8 lamps placed at heterogeneous distances so they activate within +/-1 tick after a button press.
  The distance spread is larger than L1, increasing the amount of required compensation.
difficulty: beginner

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 8

contract:
  type: equal_delay
  tolerance_ticks: 1
  target_distances: [4, 4, 8, 8, 12, 12, 16, 16]

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 8 lamps must turn on within +/-1 tick (skew <= 1)
  - The solution must compensate different distances using repeater delays

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  skew_tolerance:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - delay_bank_construction
    - path_length_reasoning
  estimated_difficulty_score: 1.6


==> appendices/task_specs/family_D/D_equal_delay_distribution_L3.yaml <==
task_id: D_equal_delay_distribution_L3
family: D
level: L3
task_name: Equal-Delay Distribution (N=16, distances={4,8,12,16})
task_description: |
  Synchronize 16 lamps at heterogeneous distances within +/-1 tick after a button press.
  At this scale, some paths may require repeaters for signal regeneration, which also affects timing.
difficulty: intermediate

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 16

contract:
  type: equal_delay
  tolerance_ticks: 1
  target_distances: [4, 4, 4, 4, 8, 8, 8, 8, 12, 12, 12, 12, 16, 16, 16, 16]

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 16 lamps must turn on within +/-1 tick (skew <= 1)
  - The solution must compensate different distances using repeater delays

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  skew_tolerance:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - combine_boost_and_compensation
    - timing_alignment
  estimated_difficulty_score: 2.3


==> appendices/task_specs/family_D/D_equal_delay_distribution_L4.yaml <==
task_id: D_equal_delay_distribution_L4
family: D
level: L4
task_name: Equal-Delay Distribution (N=32, distances={4,8,12,16})
task_description: |
  Synchronize 32 lamps at heterogeneous distances within +/-1 tick after a button press.
  The long-distance endpoints typically require repeaters for range; the agent must still align all outputs to the slowest path.
difficulty: advanced

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 32

contract:
  type: equal_delay
  tolerance_ticks: 1
  target_distances: [4, 4, 4, 4, 4, 4, 4, 4, 8, 8, 8, 8, 8, 8, 8, 8, 12, 12, 12, 12, 12, 12, 12, 12, 16, 16, 16, 16, 16, 16, 16, 16]

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 32 lamps must turn on within +/-1 tick (skew <= 1)
  - The solution must compensate different distances using repeater delays

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  skew_tolerance:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - delay_alignment_under_attenuation
    - systematic_compensation
  estimated_difficulty_score: 3.0


==> appendices/task_specs/family_D/D_equal_delay_distribution_L5.yaml <==
task_id: D_equal_delay_distribution_L5
family: D
level: L5
task_name: Equal-Delay Distribution (N=64, distances={4,8,12,16})
task_description: |
  Synchronize 64 lamps at heterogeneous distances within +/-1 tick after a button press.
  This level is designed to require a full delay-compensation strategy (delay banks) rather than ad-hoc fixes.
difficulty: advanced

world:
  anchor: [0, 4, 0]
  radius: 10

allowed_blocks:
  - minecraft:stone_button
  - minecraft:redstone_lamp
  - minecraft:redstone_wire
  - minecraft:redstone_torch
  - minecraft:redstone_repeater
  - minecraft:stone
  - minecraft:glass
  - minecraft:air

inputs:
  button:
    type: minecraft:stone_button
    quantity: 1

outputs:
  lamps:
    type: minecraft:redstone_lamp
    quantity: 64

contract:
  type: equal_delay
  tolerance_ticks: 1
  target_distances: [4, 4, 4, 4, 4, 4, 4, 4, 4, 4, 4, 4, 4, 4, 4, 4, 8, 8, 8, 8, 8, 8, 8, 8, 8, 8, 8, 8, 8, 8, 8, 8, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16]

requirements:
  - No block may be placed directly on top of a redstone_lamp (the space above each lamp must remain air).
  - All 64 lamps must turn on within +/-1 tick (skew <= 1)
  - The solution must compensate different distances using repeater delays

evaluation_metrics:
  functional_correctness:
    description: Verify all lamps activate
    weight: 1.0
    check_method: verify_all_lamps_activated
  skew_tolerance:
    description: Max skew across lamps <= 1 tick
    weight: 1.0
    check_method: verify_max_skew_within
    params:
      tolerance_ticks: 1

test_cases:
  - name: single_press
    sequence:
      - action: press_button
      - action: check_lamps_on

metadata:
  learning_objectives:
    - scalable_delay_banks
    - align_to_slowest_path
  estimated_difficulty_score: 3.3

